Massive Multi-Document Summarization of Product Reviews with Weak Supervision

Product reviews summarization is a type of Multi-Document Summarization (MDS) task in which the summarized document sets are often far larger than in traditional MDS (up to tens of thousands of reviews). We highlight this difference and coin the term "Massive Multi-Document Summarization" (MMDS) to denote an MDS task that involves hundreds of documents or more. Prior work on product reviews summarization considered small samples of the reviews, mainly due to the difficulty of handling massive document sets. We show that summarizing small samples can result in loss of important information and provide misleading evaluation results. We propose a schema for summarizing a massive set of reviews on top of a standard summarization algorithm. Since writing large volumes of reference summaries needed for advanced neural network models is impractical, our solution relies on weak supervision. Finally, we propose an evaluation scheme that is based on multiple crowdsourced reference summaries and aims to capture the massive review collection. We show that an initial implementation of our schema significantly improves over several baselines in ROUGE scores, and exhibits strong coherence in a manual linguistic quality assessment.

==> differences.txt <==
main-draft.tex
--------------

\documentclass[sigconf,authordraft]{acmart}
->
\documentclass[sigconf]{acmart}

\acmDOI{10.1145/1122445.1122456}
->
\acmDOI{00.0000/0000000.0000000}

\renewcommand{\shortauthors}{Trovato and Tobin, et al.}
->
%\renewcommand{\shortauthors}{Trovato and Tobin, et al.}

Acknowledments removed

\clearpage before references



method.tex
----------

Moved figure to top of tex file so that the image is shown one page earlier in the paper


motivation.tex
--------------

In order to substantiate the need for MMDS, we perform preliminary analyses that demonstrate two observations. First, that products with large amount of reviews are frequent enough to deserve special consideration and second, that summarizing small samples of the review set may result in summaries that do not faithfully capture the salient information of the entire review set.   
->
In order to substantiate the need for MMDS, we perform preliminary analyses that demonstrate two observations. First, that products with large amounts of reviews are frequent enough to deserve special consideration, and second, that summarizing small samples of the review set may result in summaries that do not faithfully capture the salient information of the entire review set.

We base the first observation on the statistics in table \ref{tab_acrd_stats}. According to the table, products with more than $100$ reviews account for only $1$\% of the products in the Amazon Customer Reviews Dataset. However, their absolute number is above $200$K making it infeasible to rely on manual summaries. Furthermore, while these products represent only a small fraction of the product portfolio we argue that these are the ``interesting'' products as they are the ones customers choose to spend time on, by writing reviews. Indeed the ratio of reviews for products with more than $100$ reviews from all reviews in the dataset is approximately $0.41$. 
->
We base the first observation on the statistics in Table \ref{tab_acrd_stats}. According to the table, products with more than $100$ reviews account for only $1$\% of the products in the Amazon Customer Reviews Dataset. However, their absolute number is above $200$K making it infeasible to rely on manual summaries. Furthermore, while these products represent only a small fraction of the product portfolio we argue that these are the ``interesting'' products as they are the ones customers choose to spend time on, by writing reviews. Indeed the ratio of reviews of products with more than $100$ reviews to all reviews in the dataset is approximately $0.41$. 


Removed \textsuperscript{\ref{footnote_seeSupp}}


Figure \ref{graph_sampleCorrelationsSpearman} a similar analysis based on the Spearman correlation. We observe lower correlation than in the Pearson analysis and speculate that the Spearman variant which compares rankings is dominated by the long tail of low ranking n-grams. Such low frequency n-grams are not important for capturing salient information. 
->
Figure \ref{graph_sampleCorrelationsSpearman} presents a similar analysis based on the Spearman correlation. We observe lower correlation than in the Pearson analysis and speculate that the Spearman variant, which compares rankings, is dominated by the long tail of low ranking n-grams. Such low frequency n-grams are not important for capturing salient information. 



results.tex
-----------

Tables \ref{tab_resultsRougeToys}, \ref{tab_resultsRougeCamera} and  \ref{tab_resultsRougeMovies} present the results of our implementation on additional categories. We did not include the Music category because the FAS summarizer ran out of memory during the summary generation step. We find that the Camera, Electronics and Toys categories show certain resemblance, while the Books and DVDs categories have separate similarities. The latter group is different in nature from the former as reviews tend to provide less technical details, and more narrative descriptions.
->
Tables \ref{tab_resultsRougeToysCamera} and  \ref{tab_resultsRougeMovies} present the results of our implementation on additional categories. We did not include the Music category because the FAS summarizer ran out of memory during the summary generation step. We find that the Camera, Electronics and Toys categories show certain resemblance, while the Books and DVDs categories have separate similarities. The latter group is different in nature from the former as reviews tend to provide less technical details, and more narrative descriptions.


tables 6+7 merged
